Asymptotically constant-free and polynomial-degree-robust a posteriori error estimates for time-harmonic Maxwell's equations

We propose a novel a posteriori error estimator for the N\'ed\'elec finite element discretization of time-harmonic Maxwell's equations. After the approximation of the electric field is computed, we propose a fully localized algorithm to reconstruct approximations to the electric displacement and the magnetic field, with such approximations respectively fulfilling suitable divergence and curl constraints. These reconstructed fields are in turn used to construct an a posteriori error estimator which is shown to be reliable and efficient. Specifically, the estimator controls the error from above up to a constant that tends to one as the mesh is refined and/or the polynomial degree is increased, and from below up to constant independent of $p$. Both bounds are also fully-robust in the low-frequency regime. The properties of the proposed estimator are illustrated on a set of numerical examples.

==> figures/data/M1/curve_F0.5001_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.101581 0.013517 0.0922752 0.0820766 0.00687593 0.0791818 0.00447583
0.500 0.0259185 0.00362018 0.0232888 0.0255063 0.00359685 0.0228656 0.000518216
0.250 0.0069644 0.00111409 0.00602063 0.00701867 0.00114771 0.0060213 5.84989e-05
0.125 0.00193111 0.0003008 0.00168399 0.00194952 0.000309233 0.00169011 1.41763e-05


==> figures/data/M1/curve_F0.5001_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.0244999 0.00355021 0.0218128 0.0229259 0.00330364 0.0204411 0.000647938
0.500 0.00332746 0.000441197 0.00302491 0.00329133 0.000440749 0.00298577 4.74947e-05
0.250 0.000418879 6.38869e-05 0.000367641 0.000420434 6.49283e-05 0.000367615 2.22285e-06
0.125 6.27597e-05 8.96835e-06 5.6077e-05 6.30759e-05 9.12944e-06 5.61751e-05 1.97745e-07


==> figures/data/M1/curve_F0.5001_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.00370278 0.000525251 0.0033146 0.00360386 0.00053133 0.00319381 7.48929e-05
0.500 0.000321342 3.86905e-05 0.000297456 0.000320126 3.97802e-05 0.000294714 2.77655e-06
0.250 2.07237e-05 2.82444e-06 1.87271e-05 2.07556e-05 2.85892e-06 1.87108e-05 7.09238e-08
0.125 1.61575e-06 2.10564e-07 1.47407e-06 1.62027e-06 2.13454e-07 1.47493e-06 2.82455e-09


==> figures/data/M1/curve_F0.501_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.102049 0.0135892 0.0926508 0.0823297 0.00689727 0.0794152 0.00447583
0.500 0.0260164 0.00363336 0.0233675 0.0256 0.00360974 0.02294 0.000518216
0.250 0.00699126 0.00111795 0.00604095 0.00704571 0.00115168 0.00604142 5.84989e-05
0.125 0.00193839 0.000301839 0.00168954 0.00195689 0.000310301 0.00169567 1.42016e-05


==> figures/data/M1/curve_F0.501_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.0246026 0.00356448 0.0218949 0.0230154 0.00331648 0.0205114 0.000647938
0.500 0.00334052 0.000442713 0.00303594 0.00330405 0.000442253 0.00299644 4.74947e-05
0.250 0.000420469 6.41054e-05 0.00036888 0.000422029 6.51505e-05 0.000368847 2.22285e-06
0.125 6.29959e-05 8.99853e-06 5.62682e-05 6.33136e-05 9.1602e-06 5.63662e-05 1.97875e-07


==> figures/data/M1/curve_F0.501_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.00371953 0.000527319 0.00332859 0.0036196 0.000533384 0.00320661 7.48929e-05
0.500 0.000322609 3.88322e-05 0.000298554 0.000321384 3.99276e-05 0.000295787 2.77655e-06
0.250 2.08139e-05 2.83452e-06 1.88044e-05 2.08459e-05 2.86913e-06 1.87878e-05 7.09238e-08
0.125 1.62248e-06 2.11316e-07 1.47984e-06 1.62703e-06 2.14219e-07 1.4807e-06 2.82656e-09


==> figures/data/M1/curve_F0.51_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.107023 0.0143584 0.0966275 0.0849759 0.00712047 0.0818552 0.00447583
0.500 0.0270485 0.00377225 0.0241972 0.0265873 0.00374535 0.0237244 0.000518216
0.250 0.00727433 0.00115866 0.00625544 0.00733066 0.00119353 0.00625389 5.84989e-05
0.125 0.00201511 0.000312775 0.00174818 0.00203454 0.00032154 0.00175434 1.447e-05


==> figures/data/M1/curve_F0.51_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.0256865 0.00371483 0.0227617 0.0239589 0.00345165 0.021253 0.000647938
0.500 0.00347859 0.000458695 0.00315279 0.00343863 0.000458107 0.00310954 4.74947e-05
0.250 0.000437323 6.64133e-05 0.000382048 0.000438939 6.74967e-05 0.000381951 2.22285e-06
0.125 6.54996e-05 9.31712e-06 5.82994e-05 6.5833e-05 9.48496e-06 5.83969e-05 1.99313e-07


==> figures/data/M1/curve_F0.51_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.00389812 0.000549175 0.00347828 0.00378733 0.000555042 0.00334372 7.48929e-05
0.500 0.000336066 4.03336e-05 0.000310219 0.000334733 4.14882e-05 0.0003072 2.77655e-06
0.250 2.17746e-05 2.9416e-06 1.96286e-05 2.1807e-05 2.97762e-06 1.96088e-05 7.09238e-08
0.125 1.69415e-06 2.19302e-07 1.54153e-06 1.69896e-06 2.22337e-07 1.54235e-06 2.84752e-09


==> figures/data/M3/curve_F1.5001_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.702589 0.0516011 0.507035 0.403559 0.0318573 0.269627 0.171191
0.500 1.23794 0.0926249 0.877684 0.37766 0.0293794 0.256799 0.0199317
0.250 0.248159 0.0184057 0.177446 0.0773244 0.00532243 0.0588424 0.00194566
0.125 0.166733 0.0124741 0.118222 0.0231933 0.00149966 0.0183884 0.000272853


==> figures/data/M3/curve_F1.5001_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 2.86432 0.214444 2.02953 0.833534 0.0646016 0.569231 0.0541965
0.500 0.24961 0.0182978 0.180447 0.0681931 0.00383982 0.0577966 0.0055847
0.250 3.11738 0.233869 2.20433 0.0410255 0.00241562 0.0341277 0.00021197
0.125 0.00215141 0.000127506 0.00178445 0.00189871 0.000103899 0.00162668 1.46096e-05


==> figures/data/M3/curve_F1.5001_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.288764 0.020609 0.213663 0.105472 0.00659897 0.0851808 0.0303206
0.500 2.11743 0.15885 1.49727 0.0355069 0.0022968 0.0281441 0.000905639
0.250 0.00318291 0.000224585 0.00237699 0.00152186 8.25529e-05 0.00130791 2.13851e-05
0.125 0.000129651 6.3055e-06 0.000115227 0.000129002 6.31682e-06 0.000114441 7.14111e-07


==> figures/data/M3/curve_F1.501_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.712365 0.0523101 0.513887 0.410065 0.0323687 0.273794 0.171191
0.500 1.09781 0.0820533 0.778686 0.349505 0.0271163 0.238228 0.0199317
0.250 0.760346 0.0569356 0.538328 0.0987051 0.00694167 0.0738697 0.00194566
0.125 0.0312351 0.00214393 0.0238076 0.0232063 0.00149328 0.0184444 0.000281289


==> figures/data/M3/curve_F1.501_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 2.19373 0.163954 1.55613 0.629419 0.0484395 0.432977 0.0541965
0.500 0.323339 0.0239124 0.23171 0.0701783 0.00400046 0.0591739 0.0055847
0.250 0.0170816 0.001122 0.0134093 0.012223 0.00069949 0.0102899 0.00021197
0.125 0.00192706 0.000104354 0.00165679 0.0019195 0.000105029 0.00164419 1.46143e-05


==> figures/data/M3/curve_F1.501_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.295524 0.0211127 0.218374 0.106538 0.00666815 0.0859968 0.0303206
0.500 0.202469 0.0151177 0.143756 0.0216629 0.000991936 0.0195388 0.000905639
0.250 0.00159001 8.66474e-05 0.00136395 0.00153812 8.34634e-05 0.00132144 2.13851e-05
0.125 0.000130766 6.3384e-06 0.000116303 0.000130414 6.38522e-06 0.000115678 7.14627e-07


==> figures/data/M3/curve_F1.51_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.83203 0.061005 0.597725 0.49119 0.0387446 0.325796 0.171191
0.500 0.810777 0.0601063 0.576331 0.306907 0.0236392 0.209502 0.0199317
0.250 0.103641 0.00705343 0.0791397 0.084635 0.00572951 0.0648702 0.00194566
0.125 0.0265371 0.00168137 0.0212072 0.0260732 0.00167568 0.0206654 0.000289231


==> figures/data/M3/curve_F1.51_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.948919 0.0696699 0.680827 0.254905 0.018104 0.188345 0.0541965
0.500 0.33488 0.0245097 0.240978 0.0792292 0.0040115 0.0694891 0.0055847
0.250 0.0143051 0.000815209 0.0120339 0.013739 0.000784775 0.0115465 0.00021197
0.125 0.00216234 0.000116819 0.0018567 0.00215651 0.000117864 0.00184392 1.46645e-05


==> figures/data/M3/curve_F1.51_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 0.401184 0.0290193 0.291797 0.120111 0.00752616 0.0965807 0.0303206
0.500 0.0333154 0.00198377 0.0274896 0.0232989 0.0011093 0.0207864 0.000905639
0.250 0.00175797 9.45545e-05 0.00151184 0.00172611 9.37658e-05 0.00147921 2.13851e-05
0.125 0.000146919 7.11212e-06 0.000130507 0.00014652 7.16504e-06 0.000129796 7.20893e-07


==> figures/data/M5/curve_F2.5001_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 6.76282 0.304331 4.78346 4.45541 0.182638 3.40875 0.421673
0.500 2.17477 0.0974611 1.54458 0.81676 0.0369824 0.574112 0.113724
0.250 7.00959 0.315467 4.95752 1.49468 0.0711552 0.992321 0.0111785
0.125 0.158635 0.00682754 0.116886 0.0894315 0.00359378 0.0693615 0.00133966


==> figures/data/M5/curve_F2.5001_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 1.44791 0.0646912 1.03138 0.647844 0.0295732 0.451545 0.303444
0.500 1.3483 0.0603029 0.95947 0.289895 0.0119147 0.22138 0.0362458
0.250 0.209341 0.00920943 0.151311 0.0694608 0.0026203 0.0559513 0.00194394
0.125 0.264676 0.0119082 0.187247 0.0125807 0.000428767 0.0106259 0.000124351


==> figures/data/M5/curve_F2.5001_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 1.40712 0.0627513 1.00414 0.242819 0.0103042 0.181 0.207313
0.500 0.371052 0.0162998 0.26855 0.10737 0.00428082 0.0837033 0.0173353
0.250 0.698081 0.0314196 0.493678 0.0166418 0.000563466 0.0140927 0.000340957
0.125 0.00165992 5.84927e-05 0.00138241 0.00137224 4.17213e-05 0.00120562 1.03341e-05


==> figures/data/M5/curve_F2.501_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 2.68254 0.120456 1.9008 1.48361 0.0612868 1.12853 0.421673
0.500 2.1128 0.0946257 1.50094 0.784257 0.0355104 0.551065 0.113724
0.250 2.91303 0.13098 2.06139 0.648215 0.0305566 0.43545 0.0111785
0.125 0.214793 0.00942896 0.155505 0.0914382 0.00367806 0.0708543 0.00134042


==> figures/data/M5/curve_F2.501_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 1.51787 0.0678337 1.08058 0.696182 0.0316243 0.487554 0.303444
0.500 1.4895 0.0666699 1.05878 0.328623 0.01355 0.250309 0.0362458
0.250 0.324602 0.0144661 0.231713 0.0718205 0.00272543 0.0576537 0.00194394
0.125 0.0155638 0.0005884 0.0125195 0.0126009 0.000432292 0.010613 0.000124002


==> figures/data/M5/curve_F2.501_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 1.42045 0.0633242 1.01364 0.235726 0.00996977 0.176131 0.207313
0.500 0.39676 0.0174665 0.286501 0.109451 0.00436925 0.0852372 0.0173353
0.250 0.0252071 0.00101782 0.0194828 0.0154467 0.000513696 0.0131696 0.000340957
0.125 0.00142193 4.30732e-05 0.0012505 0.00139736 4.24858e-05 0.00122755 1.03355e-05


==> figures/data/M5/curve_F2.51_P1.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 1.85467 0.0828025 1.31702 0.160336 0.0065402 0.122755 0.421673
0.500 3.24686 0.145294 2.30034 1.49033 0.068223 1.03124 0.113724
0.250 10.9369 0.490373 7.73357 2.29841 0.10624 1.57334 0.0111785
0.125 0.166858 0.00702508 0.124768 0.110066 0.00440972 0.0853112 0.00137274


==> figures/data/M5/curve_F2.51_P2.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 2.07673 0.0927079 1.47484 1.06956 0.0499179 0.724021 0.303444
0.500 1.43909 0.0640055 1.0257 0.245289 0.00994823 0.188552 0.0362458
0.250 0.16596 0.00701643 0.123685 0.0849123 0.0031665 0.0686751 0.00194394
0.125 0.0162119 0.000561 0.0135848 0.0154409 0.000529397 0.0129891 0.000124766


==> figures/data/M5/curve_F2.51_P3.txt <==
h err errL2 errHc est estL2 estHc osc
1.000 1.71491 0.0762917 1.222 0.240786 0.00936243 0.190201 0.207313
0.500 5.33764 0.239282 3.77488 0.458937 0.0166939 0.375911 0.0173353
0.250 0.0213464 0.000738116 0.0178932 0.0189207 0.000629361 0.0161082 0.000340957
0.125 0.00173881 5.25425e-05 0.00152867 0.00171175 5.20398e-05 0.00150217 1.03557e-05

